Relative velocities of inertial particles in turbulent aerosols

We compute the joint distribution of relative velocities and separations of identical inertial particles suspended in randomly mixing and turbulent flows. Our results are obtained by matching asymptotic forms of the distribution. The method takes into account spatial clustering of the suspended particles as well as singularities in their motion (so-called 'caustics'). It thus takes proper account of the fractal properties of phase space and the distribution is characterised in terms of the corresponding phase-space fractal dimension D_2. The method clearly exhibits universal aspects of the distribution (independent of the statistical properties of the flow): at small particle separations R and not too large radial relative speeds |V_R|, the distribution of radial relative velocities exhibits a universal power-law form \rho(V_R,R) \sim |V_R|^{D_2-d-1} provided that D_2 < d+1 (d is the spatial dimension) and that the Stokes number St is large enough for caustics to form. The range in V_R over which this power law is valid depends on R, on the Stokes number, and upon the nature of the flow. Our results are in good agreement with results of computer simulations of the dynamics of particles suspended in random velocity fields with finite correlation times. In the white-noise limit the results are consistent with those of [Gustavsson and Mehlig, Phys. Rev. E84 (2011) 045304].

==> abstract.txt <==
We compute the joint distribution of relative velocities and separations of identical inertial particles suspended in randomly mixing and turbulent flows. Our results are obtained by matching asymptotic forms of the distribution. The method takes into account spatial clustering of the suspended particles as well as singularities in their motion (so-called \lq caustics'). It thus takes proper account of the fractal properties of phase space and the distribution is characterised in terms of the corresponding phase-space fractal dimension D_2.  The method clearly exhibits universal aspects of the distribution (independent of the statistical properties of the flow): at small particle separations R and not too large radial relative speeds |V_R|, the distribution of radial relative velocities exhibits a universal power-law form \rho(V_R,R) \sim |V_R|^{D_2-d-1} provided that D_2 < d+1 and that the Stokes number St is large enough for caustics to form. The range in V_R  over which this power law is valid depends on R, on the Stokes number, and upon the nature of the flow. Our results are in good agreement with results of computer simulations of the dynamics of particles suspended in random velocity fields with finite correlation times. In the white-noise limit the results are consistent with those of [Gustavsson and Mehlig, Phys. Rev. E84 (2011) 045304].

